Algorithmic Cost in "Exact Real Computation"

Turing completeness of a programming language or system characterizes its expressive power; and the strong Church-Turing hypo-/thesis refines such from qualitative to polynomial-time equivalence. Exact Real Computation (ERC) is a novel numerical programming language paradigm: for the imperative processing of continuous data as entities appearing as exact, i.e. devoid of rounding errors [doi:10.1007/978-3-662-44199-2_107]. ERC has been designed [doi:10.46298/lmcs-20(2:17)2024] as convenient and practical alternative, namely proven qualitatively equivalent, to the Turing machines originally underlying Computable Analysis [doi:10.1007/978-3-642-56999-9,doi:10.1007/978-1-4684-6802-1]. The present work quantitatively strengthens this qualitative Turing-completeness: We assign bit-costs to ERC's operational primitives (including partial/multivalued tests) in such a way that any real function incurring polynomial cost becomes Turing-computable in polynomial time, and vice versa. Runtime measurements on implementations in the iRRAM C++ library confirm our theoretical performance predictions.

==> binroundlog.csv <==
-4,4.076667
0,4.76466
3,3.754206
100,5.662915
200,9.093034
300,12.064099
400,13.959395
500,15.14125
600,12.591542
700,16.02842
800,17.709067
900,21.902216
1000,24.110668
2000,58.825866
3000,112.257813
4000,156.610285
5000,221.570062
6000,301.822754
7000,322.746488
8000,431.378636
9000,581.370834
10000,622.362537


==> steep.csv <==
1000,	0.007,	2704
2000,	0.01,	5558
5000,	0.03,	11132
10000,	0.08,	22019
20000,	0.22,	43283
50000,	0.8,	132686
100000,	2.7,	259428
200000,	9.4,	506971
500000,	44.7,	1238139
1000000,	146,	2418517
2000000,	428,	4723942
5000000,	2102,	11533481
10000000,	8715,	22526607
